Radiative Decays of the Spin-$\nicefrac{3}{2}$ to Spin-$\nicefrac{1}{2}$ Doubly Heavy Baryons in QCD

The spin-$\nicefrac{3}{2}$ to spin-$\nicefrac{1}{2}$ doubly heavy baryon transition magnetic dipole $G_M$ and electric quadrupole $G_E$ formfactors are calculated in the framework of light cone sum rules method. Moreover, the decay widths of corresponding radiative transitions are estimated. Obtained results of magnetic dipole moments $G_M$ and decay widths are compared with the results present in the literature.

==> dataforfigs/xibcpcosthetas.dat <==
cos	gm58	gm59	gm60	ge58	ge59	ge60
-1.	0.23921382663254773	0.24796500121519763	0.2550355394503893	0.3372478698602601	0.3442784376695094	0.3482659389509928
-0.9999500004166653	0.26276483655930916	0.2748574071574224	0.28546642468355166	0.3733331036662992	0.38549086198967036	0.39490868709187044
-0.9998000066665778	0.2861149369322561	0.30153248863968446	0.31566365679023883	0.409124554270035	0.42638738608702914	0.4412137705072428
-0.9995500337489875	0.3092370903527758	0.3279592288091852	0.3455919922382866	0.4445806278314588	0.4669202734397774	0.48712692712889777
-0.9992001066609779	0.33210542409216964	0.35410790097099737	0.3752176070757431	0.4796614688251045	0.5070437082977843	0.5325960034459133
-0.9987502603949663	0.35469536369865595	0.37995022317242305	0.4045082739061652	0.5143291671044539	0.5467140354490102	0.5775712291840687
-0.9982005399352042	0.37698375023583025	0.4054594944197017	0.43343351840743727	0.5485479402619452	0.5858899722961077	0.6220054611779067
-0.9975510002532796	0.39894894007534515	0.43061071125190026	0.4619647539054045	0.5822842895816128	0.6245327912250642	0.6658543940773018
-0.9968017063026193	0.4205708865474112	0.45538066382820536	0.4900753929982376	0.6155071284608545	0.6626064709039029	0.7090767362673043
-0.9959527330119943	0.4418312031311135	0.47974801111484594	0.517740935711917	0.6481878827552003	0.7000778158054987	0.7516343501190969
-0.9950041652780257	0.46271320823102874	0.5036933351733901	0.5449390341367267	0.6803005630576333	0.7369165438843699	0.793492356408345
-0.9939560979566968	0.48320195192660353	0.52719917494099	0.5716495339352644	0.7118218094456483	0.7730953429340602	0.8346192034136498
-0.9928086358538663	0.5032842253878341	0.5502500402456255	0.5978544935131835	0.7427309097018728	0.8085898966944908	0.8749867018250654
-0.9915618937147881	0.5229485539180879	0.5728324071074833	0.6235381819954151	0.7730097924269638	0.8433788822548575	0.9145700271363102
-0.9902159962126371	0.5421851748080756	0.594934695636179	0.6486870574469978	0.8026429968097804	0.8774439406992143	0.9533476916549077
-0.9887710779360422	0.5609860013612978	0.6165472320392705	0.6732897270149365	0.831617621095112	0.9107696232634269	0.9913014886356531
-0.9872272833756269	0.5793445745804113	0.6376621964098401	0.6973368908448414	0.8599232519927725	0.9433433155125747	1.028416411322904
-0.9855847669095607	0.5972560040868592	0.6582735580607707	0.7208212717443484	0.8875518774049053	0.975155142208231	1.0646805498771879
-0.9838436927881213	0.6147168998856699	0.6783770002237991	0.7437375326277731	0.9144977849151187	1.006197855619887	1.1000849692663142
-0.9820042351172703	0.631725296587188	0.6979698359365005	0.7660821837875145	0.9407574484889266	1.0364667100499787	1.1346235712269854
-0.9800665778412415	0.6482805716625551	0.7170509169055092	0.7878534820033937	0.9663294057872975	1.0659593252957233	1.168292943358823
-0.9780309147241483	0.6643833592450644	0.7356205370651281	0.8090513234276854	0.9912141284014969	1.0946755416717213	1.201092198308201
-0.9758974493306054	0.6800354609007593	0.7536803324535016	0.8296771320782426	1.0154138871864586	1.1226172690748095	1.2330228058451436
-0.9736663950053748	0.695239754684164	0.7712331789096469	0.8497337456415699	1.0389326147097615	1.1497883323959985	1.2640884204430218
-0.9713379748520296	0.7100001036742678	0.7882830889601621	0.8692253001389322	1.0617757666521779	1.176194315383028	1.2942947067485138
-0.9689124217106447	0.7243212650566178	0.8048351091196665	0.8881571148477162	1.083950183801042	1.2018424048393181	1.3236491650875635
-0.9663899781345132	0.7382088006841352	0.8208952186792713	0.9065355787031872	1.1054639560762793	1.2267412368189357	1.3521609589010095
-0.9637708963658904	0.7516689899158043	0.8364702309068208	0.9243680392373081	1.1263262898266042	1.2509007462491155	1.3798407457484672
-0.9610554383107709	0.7647087454019851	0.8515676974351595	0.9416626949458133	1.1465473794352257	1.274332021187833	1.4067005132677994
-0.9582438755126971	0.7773355323603441	0.8661958164731828	0.9584284918156029	1.1661382840843613	1.2970471627084574	1.432753421235224
-0.9553364891256061	0.7895572917692812	0.8803633453412774	0.9746750245944307	1.1851108103491024	1.3190591512002847	1.458013650642071
-0.9523335698857134	0.801382367797738	0.8940795177096925	0.9904124432458603	1.203477401125978	1.3403817196855048	1.482496260491527
-0.9492354180824408	0.8128194396923359	0.9073539658064945	1.0056513649057912	1.221251031251444	1.3610292345815969	1.5062170528244991
-0.9460423435283869	0.8238774582554226	0.9201966477617024	1.0204027915433564	1.2384451100313316	1.3810165841844404	1.5291924463092517
-0.9427546655283462	0.8345655869709258	0.9326177801661708	1.0346780334288646	1.2550733907842244	1.4003590750117905	1.5514393585751807
-0.9393727128473789	0.8448931477688418	0.9446277758476731	1.0484886384247107	1.2711498873997478	1.4190723360292463	1.5729750973370387
-0.9358968236779348	0.8548695713631915	0.9562371868019657	1.0618463270411957	1.2866887978260897	1.4371722306806358	1.5938172602412524
-0.9323273456060344	0.864504352051919	0.9674566521628347	1.0747629331375221	1.301704434329069	1.4546747765611558	1.613983643270019
-0.9286646355765102	0.8738070068296686	0.9782968510513718	1.0872503500977955	1.3162111603065032	1.4715960725032786	1.6334921574600747
-0.924909059857313	0.8827870386349491	0.9887684601102144	1.0993204822719118	1.3302233333955036	1.4879522327912689	1.6523607536302254
-0.9210609940028851	0.8914539035309813	0.9988821155022172	1.1109852014405288	1.343755254575213	1.5037593281785968	1.6706073547631972
-0.917120822816605	0.899816981603768	1.0086483791341114	1.1222563080410415	1.3568211229423162	1.5190333333522805	1.6882497956516664
-0.9130889403123083	0.9078855513506939	1.0180777088531772	1.1331454968763888	1.3694349958199734	1.5337900804677531	1.7053057693937252
-0.908965749674885	0.9156687673275882	1.0271804323579723	1.143664327019806	1.3816107538516191	1.5480452183659767	1.721792780308296
-0.9047516632199634	0.9231756408208002	1.0359667245618076	1.1538241956251472	1.3933620707280425	1.5618141770797962	1.7377281028343254
-0.9004471023526768	0.9304150233128736	1.0444465881492409	1.1636363153534897	1.4047023871984337	1.5751121372379409	1.7531287459780052
-0.8960524975255252	0.9373955925151107	1.0526298370705836	1.1731116951313496	1.415644889022518	1.5879540039813216	1.768011422878234
-0.8915682881953287	0.9441258407472898	1.0605260827267275	1.182261123963526	1.4262024885308389	1.6003543850166493	1.7823925250712325
-0.8869949227792842	0.950614065453351	1.0681447226058312	1.1910951575334372	1.4363878094727387	1.6123275724457107	1.7962881010494094
-0.8823328586101213	0.9568683616517681	1.0754949311441853	1.1996241073355232	1.4462131748461298	1.6238875280244751	1.8097138387266334
-0.8775825618903726	0.9628966161300121	1.0825856525953537	1.2078580320971353	1.4556905974190406	1.6350478715235868	1.8226850514410224
-0.8727445076457513	0.9687065032038344	1.089425595704191	1.215806731261105	1.4648317726697841	1.6458218718804218	1.8352166671467678
-0.8678191796776499	0.9743054818736582	1.096023229995203	1.2234797403143565	1.473648073889892	1.6562224408520785	1.8473232204676657
-0.8628070705147608	0.9797007942220235	1.1023867834977241	1.2308863277623576	1.4821505492114926	1.6662621288981962	1.8590188473066025
-0.857708681363824	0.9848994649075984	1.1085242417433054	1.2380354935635474	1.4903499203381965	1.6759531230418918	1.8703172817267912
-0.8525245220595058	0.989908301622533	1.1144433478833757	1.2449359688519785	1.4982565827755603	1.6853072464762262	1.8812318548417772
-0.847255111013416	0.9947338963909105	1.1201516037875463	1.2515962167901484	1.5058806073738018	1.6943359597021759	1.8917754954719659
-0.8419009751622685	0.9993826275965101	1.1256562719947418	1.2580244344072016	1.5132317430112596	1.7030503630019695	1.9019607323453778
-0.8364626499151868	1.0038606626381263	1.1309643784006291	1.2642285552903114	1.5203194202623234	1.711461200068758	1.9117996976394835
-0.8309406791001636	1.0081739611200928	1.1360827155754798	1.2702162530090089	1.527152755907829	1.719578862629765	1.9213041316790984
-0.8253356149096782	1.0123282784945875	1.1410178466166612	1.2759949451635282	1.5337405581594865	1.7274133959153766	1.9304853886224975
-0.8196480178454795	1.0163291700805464	1.145776109449358	1.2815717979587984	1.540091332482484	1.734974504840905	1.9393544429839786
-0.8138784566625338	1.020181995391779	1.150363621497891	1.2869537312155876	1.5462132879122414	1.7422715607811723	1.9479218968561465
-0.8080275083121519	1.023891922713982	1.1547862846581036	1.2921474237394286	1.552114343772113	1.7493136088303787	1.956197987709125
-0.8020957578842924	1.027463933876979	1.1590497905088246	1.2971593189764643	1.5578021367090014	1.7561093754512629	1.964192596656869
-0.7960837985490558	1.0309028291745335	1.163159625707264	1.301995630893084	1.563284027973009	1.7626672764280142	1.9719152570926135
-0.789992231497365	1.034213232389647	1.1671210775195706	1.306662350023416	1.5685671108758135	1.7689954250471773	1.9793751636064854
-0.7838216658808492	1.0373995958883027	1.1709392394435048	1.311165249635233	1.573658218370146	1.7751016404395337	1.9865811811082645
-0.7775727187509277	1.0404662057492036	1.1746190168854749	1.3155098919708252	1.5785639306998387	1.7809934560240972	1.9935418540874814
-0.7712460149971065	1.0434171869012268	1.178165132858925	1.319701634524755	1.5832905830762647	1.786678128002615	2.0002654159512803
-0.7648421872844883	1.0462565082440893	1.181582133675402	1.3237456363253546	1.5878442733428368	1.7921626438596652	2.006759798388081
-0.7583618759905081	1.0489879877310935	1.1848743946034987	1.3276468641912142	1.5922308695943925	1.7974537308293754	2.0130326407118266
-0.751805729140895	1.0516152973958868	1.188046125474402	1.3314100989379276	1.5964560177230385	1.8025578642952413	2.019091299147807
-0.7451744023448703	1.0541419683079005	1.1911013762158869	1.3350399415139145	1.6005251488662167	1.8074812760943357	2.0249428560265357
-0.7384685587295876	1.0565713954435692	1.1940440422994463	1.3385408190473769	1.604443486736533	1.812229962701574	2.0305941288571443
-0.7316888688738208	1.0589068424626022	1.1968778700877196	1.341916990789283	1.6082160548162439	1.8168096932735605	2.0360516792561754
-0.7248360107409052	1.061151446380537	1.199606462071648	1.3451725539398536	1.6118476834023128	1.8212260175350174	2.041321821711642
-0.7179106696109433	1.063308222130477	1.2022332819887418	1.3483114493482722	1.6153430164905591	1.8254842734938703	2.046410632165706
-0.7109135380122771	1.0653800670084659	1.2047616598156146	1.351337467077366	1.6187065184898182	1.8295895949737684	2.05132395640248
-0.703845315652236	1.0673697649982552	1.20719479662947	1.3542542518267664	1.6219424807590592	1.8335469189552496	2.0560674182302243
-0.6967067093471655	1.069279990972398	1.2095357693346007	1.3570653082096367	1.6250550279622487	1.8373609927188608	2.0606464274496146
-0.6894984329517468	1.0711133147676228	1.2117875352511243	1.3597740058793997	1.628048124237327	1.8410363807853953	2.0650661876019476
-0.6822212072876133	1.0728722051333197	1.2139529365642416	1.3623835845041172	1.6309255791770494	1.8445774716500432	2.0693317034929684
-0.6748757600712669	1.0745590335527404	1.2160347046331823	1.3648971585872038	1.633691053620652	1.8479884843086538	2.073447788489698
-0.6674628258413081	1.0761760779371896	1.2180354641597946	1.3673177221340644	1.636348065256343	1.8512734745755435	2.077419071589014
-0.659983145884982	1.0777255261940182	1.2199577372173909	1.36964815316501	1.6388999940354998	1.8544363411933145	2.081250004257989
-0.6524374681640518	1.0792094796697465	1.22180394714104	1.3718912180754943	1.6413500874002223	1.8574808317360672	2.084944867047034
-0.644826547240001	1.0806299564700275	1.2235764222809764	1.3740495758452556	1.6437014653265445	1.8604105483081665	2.08850777597782
-0.6371511441985802	1.0819888946585021	1.2252773996212012	1.3761257820984438	1.6459571251861258	1.8632289530413435	2.0919426887086647
-0.6294120265736967	1.0832881553368947	1.2269090282656916	1.3781222930172048	1.6481199464297165	1.8659393733934788	2.0952534104807787
-0.6216099682706644	1.0845295256089005	1.2284733727949049	1.3800414691115261	1.6501926950960484	1.8685450072528538	2.0984435998492468
-0.6137457494888113	1.0857147214306202	1.2299724164954968	1.38188557884842	1.652178028150102	1.871048927852028	2.1015167742030902
-0.6058201566434628	1.0868453903504274	1.2314080644663459	1.3836568021437274	1.6540784976549288	1.8734540884957736	2.1044763150790957
-0.597833982287298	1.0879231141412609	1.2327821466041047	1.385357233720007	1.65589655478141	1.875763327107755	2.10732547327439
-0.5897880250310982	1.0889494113284197	1.234096420471614	1.3869888863340831	1.6576345536604289	1.877979370600792	2.110067373762939
-0.5816830894638833	1.0899257396159745	1.2353525740525708	1.3885536938779404	1.6592947550820594	1.8801048390756714	2.1127050204213353
-0.5735199860724566	1.090853498214949	1.2365522283958919	1.3900535143566815	1.6608793300464102	1.882142249853567	2.1152413005693176
-0.5652995311603544	1.0917340300764142	1.237696940153223	1.3914901327473264	1.6623903631707753	1.884094021347141	2.1176789893305528
-0.5570225467662172	1.0925686240326566	1.2387882040130613	1.3928652637422214	1.6638298559577724	1.8859624767754581	2.120020753819251
-0.5486898605815873	1.0933585168495101	1.2398274550349018	1.3941805543808081	1.6651997299290724	1.8877498477277643	2.1222691571581285
-0.5403023058681397	1.0941048951929604	1.2408160708868408	1.3954375865735056	1.666501829629333	1.8894582775812112	2.124426662333296
-0.5318607213743556	1.094808897513033	1.2417553739899607	1.3966378795213699	1.667737925504838	1.891089824777496	2.1264956358914895
-0.5233659512516494	1.0954716158479487	1.242646633572816	1.3977828920351825	1.6689097166612905	1.892646465963337	2.1284783514850822
-0.514818844969955	1.0960940975514595	1.2434910676392434	1.3988740247575129	1.6700188335051211	1.8941300989996093	2.1303769932701595
-0.5062202572327783	1.0966773469462032	1.2442898448526565	1.3999126222912637	1.6710668402725595	1.8955425458438553	2.132193659162875
-0.497571047891727	1.0972223269058505	1.2450440863399175	1.4008999752380988	1.6720552374506226	1.896885555310803	2.1339303639591787
-0.4888720818605274	1.097729960368733	1.245754867417769	1.4018373221500682	1.6729854640940656	1.898160805715356	2.1355890423228763
-0.48012422902853374	1.098201131785564	1.2464232192447628	1.402725851397679	1.6738589000422057	1.8993699074024601	2.13717155164686
-0.47132836417373986	1.0986366885037893	1.2470501304014963	1.403566702957527	1.6746768680394424	1.9005144051680662	2.1386796747922223
-0.4624853668753009	1.0990374420910025	1.2476365484018965	1.404360970122543	1.6754406357631353	1.9015957805753088	2.1401151227097888
-0.4535961214255772	1.0994041695998047	1.2481833811382081	1.4051097011377862	1.6761514177624193	1.9026154541698894	2.14147953694851
-0.44466151674170645	1.099737614776374	1.2486914982622244	1.405813900764629	1.6768103773113836	1.903574787598497	2.142774492054972
-0.435682446276712	1.100038489214956	1.2491617325052409	1.4064745317760774	1.6774186281799308	1.9044750856339834	2.144001497868154
-0.4266598079301573	1.1003074734603786	1.2495948809390929	1.4070925163858612	1.6779772363255103	1.905317598110876	2.1451620017134174
-0.41759450395835784	1.1005452180606328	1.2499917061805652	1.4076687376138513	1.6784872215087934	1.9061035217746585	2.1462573904995503
-0.40848744088415706	1.1007523445714678	1.250352937541373	1.408204040590244	1.6789495588362484	1.906834002048156	2.1472889927225784
-0.3993395294062731	1.1009294465148787	1.2506792721258138	1.4086992338008653	1.679365180232439	1.907510134718179	2.1482580803798776
-0.39015168430823016	1.1010770902932763	1.2509713758781134	1.409155090275852	1.6797349758447722	1.9081329675455097	2.149165870797993
-0.38092482436688174	1.1011958160610738	1.2512298845814125	1.4095723487238796	1.6800597953833045	1.9087035018011436	2.1500135283774573
-0.3716598722605329	1.10128613855532	1.2514554048102409	1.409951714614005	1.6803404493980867	1.909222693731604	2.150802166257728
-0.3623577544766735	1.1013485478869725	1.251648514838258	1.410293861207119	1.6805777104964548	1.9096914559560172	2.1515328479052562
-0.35301940121933023	1.1013835102943048	1.251809765502958	1.4105994305388971	1.6807723145025344	1.9101106587975158	2.15220658862756
-0.34364574631604694	1.10139146885989	1.251939681028971	1.4108690343560804	1.6809249615611455	1.9104811315514452	2.1528243570160672
-0.3342377271245025	1.1013728441925335	1.2520387598114875	1.4111032550078062	1.6810363171881888	1.910803663692694	2.1533870763203344
-0.3247962844387761	1.1013280350754602	1.2521074751613133	1.4113026462936582	1.6811070132695036	1.9110790060244252	2.153895625756171
-0.31532236239526856	1.101257419082006	1.2521462760129363	1.4114677342700015	1.6811376490100776	1.911307871770316	2.1543508417500643
-0.3058169083782892	1.101161353159997	1.2521555875969619	1.4115990180161202	1.6811287918354256	1.911490937612359	2.1547535191221727
-0.2962808729253186	1.1010401741859464	1.2521358120781942	1.411696970361578	1.6810809782468428	1.9116288446761591	2.155104412210077
-0.28671520963195535	1.1008941994901373	1.252087329160559	1.4117620385761698	1.6809947146321609	1.911722199465567	2.155404235935345
-0.27712087505655747	1.100723727353619	1.2520104966600498	1.4117946450237577	1.6808704780335666	1.91177157474841	2.1556536668148993
-0.26749882862458724	1.1005290374780667	1.251905651046756	1.411795187781218	1.6807087168739336	1.9117775103949701	2.155853343919021
-0.25785003253266947	1.1003103914294354	1.2517731079570436	1.4117640412236658	1.6805098516430783	1.9117405141707986	2.156003869777793
-0.24817545165237279	1.100068033056262	1.251613162676841	1.411701556577055	1.6802742755452453	1.9116610624853538	2.1561058112376434
-0.23847605343372302	1.099802188883439	1.2514260905969767	1.4116080624392089	1.6800023551090715	1.911539601097874	2.156159700269585
-0.22875280780845927	1.0995130684822294	1.2512121476414357	1.4114838652702495	1.679694430761205	1.91137654578183	2.1561660347306484
-0.21900668709304139	1.0992008648172547	1.2509715706693656	1.411329249853374	1.679350817364696	1.9111722829491984	2.1561252790799217
-0.20923866589141915	1.0988657545711342	1.2507045778516026	1.4111444797268393	1.678971804723189	1.9109271702357613	2.156037865050549
-0.19944972099757274	1.0985078984474288	1.2504113690224636	1.410929797587989	1.678557658051912	1.9106415370485335	2.1559041922789204
-0.18964083129783413	1.0981274414524802	1.250092126007469	1.4106854256700854	1.6781086184163745	1.910315685076371	2.1557246288922447
-0.17981297767299922	1.0977245131567215	1.2497470129276558	1.4104115660926761	1.6776249031396433	1.9099498887647273	2.15549951205561
-0.16996714290024068	1.097299227935978	1.2493761764810714	1.4101084011861713	1.6771067061789877	1.9095443957554945	2.155229148479555
-0.16010431155483115	1.096851685193251	1.2489797462020038	1.409776093791253	1.6765541984726566	1.9090994272927582	2.1549138148891163
-0.15022546991168573	1.0963819695614385	1.2485578346984734	1.4094147875337077	1.6759675282574695	1.9086151785952647	2.154553758455243
-0.1403316058467366	1.0958901510874095	1.2481105378684512	1.4090246070752168	1.6753468213578724	1.9080918191963334	2.1541491971894002
-0.13042370873814543	1.0953762853978222	1.2476379350952576	1.4086056583406026	1.6746921814470392	1.9075294932518856	2.15370032030213
-0.1205027693673665	1.0948404138470365	1.2471400894225335	1.408158028721987	1.674003690280566	1.9069283198172005	2.1532072885262497
-0.11056977982006946	1.0942825636474374	1.2466170477091494	1.4076817872602696	1.6732814079032419	1.9062883930929626	2.1526702344053317
-0.1006257333869316	1.0937027479824666	1.2460688407643925	1.4071769848043045	1.6725253728293488	1.905609782641108	2.1520892625480417
-0.09067162446430956	1.0931009661026159	1.2454954834637169	1.406643654148114	1.671735602196879	1.9048925335709168	2.151464449848835
-0.0807084484548005	1.0924772034046084	1.2448969748453198	1.4060818101464212	1.6709120918960183	1.9041366666957578	2.1507958456754706
-0.07073720166770278	1.0918314314939748	1.2442732981877789	1.4054914498087765	1.670054816672215	1.9033421786608324	2.150083472023753
-0.060758881219385774	1.0911636082311842	1.243624421068936	1.4048725523724843	1.669163730204078	1.90250904204222	2.149327323639812
-0.050774484933579056	1.0904736777614816	1.2429502954061955	1.404225079354528	1.6682387651563313	1.901637205417469	2.1485273681102335
-0.04078501124159091	1.0897615705285346	1.2422508574783637	1.4035489745826288	1.667279833208001	1.9007265934079391	2.1476835459202626
-0.030791459082466	1.0890272032719834	1.241526027929134	1.402844164205559	1.6662868250559588	1.8997771066930496	2.1467957704802356
-0.020794827803092306	1.0882704790089468	1.2407757117522746	1.4021105566827865	1.6652596103939183	1.8987886219965284	2.145863928120389
-0.01079611705826727	1.0874912869995164	1.239999798258564	1.4013480427534855	1.664198037866932	1.8977609920447294	2.144887878054088
-0.0007963267107331408	1.0866895026962409	1.2391981610244773	1.4005564953849314	1.6631019350013914	1.8966940454970231	2.143867452309507
0.009203543268808458	1.085864987677579	1.2383706578225908	1.399735769700241	1.6619711081104953	1.8955875868482173	2.1428024556297003
0.01920249290169277	1.0850175895652652	1.2375171305336594	1.398885702885401	1.660805342175117	1.8944413963029352	2.141692665340989
0.029199522301288937	1.0841471419255186	1.2366374050402675	1.3980061140754894	1.659604400699942	1.8932552296218057	2.1405378311895076
0.039193631772987826	1.0832534641539793	1.2357312911019431	1.397096804219947	1.6583680255447275	1.8920288179392966	2.1393376751457023
0.04918382191417067	1.0823363613442514	1.2347985822115848	1.3961575559267487	1.6570959367304736	1.8907618675529574	2.1380918911765496
0.05916909371414848	1.0813956241398852	1.233839055433018	1.3951881332852523	1.655787832220274	1.8894540596838014	2.1368001449851595
0.06914844865406229	1.080431028569614	1.2328524712194684	1.3941882816675	1.65444338767455	1.8881050502075005	2.135462073717415
0.07912088880673421	1.0794423358656364	1.2318385732127177	1.393157727507698	1.6530622561803545	1.886714469356027	2.134077285635236
0.0890854169364593	1.078429292264693	1.2307970880226535	1.3920961780595553	1.6516440679543656	1.8852819213893188	2.132645359755977
0.09904103659872814	1.0773916287916763	1.2297277249869165	1.3910033211311406	1.6501884300191583	1.883806984236493	2.131165845457442
0.10898675223987124	1.0763290610254674	1.2286301759103007	1.3898788247968799	1.6486949258523085	1.8822892091061074	2.12963826204793
0.11892156929661234	1.0752412888466785	1.2275041147835304	1.3887223370862547	1.6471631150078123	1.8807281200648673	2.1280620983006533
0.12884449429552478	1.074127996166939	1.2263491974810155	1.3875334856487653	1.6455925327092873	1.8791232135841913	2.126436811951843
0.1387545349523777	1.0729888506393381	1.2251650614371306	1.3863118773946366	1.6439826894143514	1.877473958053927	2.1247618291617605
0.14865070027136376	1.0718235033496137	1.2239513253005552	1.3850570981107442	1.6423330703495556	1.875779793262509	2.123036543937805
0.15853200064419787	1.0706315884876276	1.222707588566155	1.3837687120511757	1.6406431350151662	1.8740401298427682	2.1212603175188156
0.16839744794907713	1.069412722998658	1.2214334311838568	1.382446261501803	1.6389123166590749	1.8722543486825483	2.11943247771963
0.17824605564949222	1.0681665062139885	1.2201284131439325	1.381089266318209	1.6371400217190413	1.8704218002992334	2.117552318234868
0.18807683889288024	1.0668925194602545	1.218792074038071	1.379697223436261	1.635325629232441	1.8685418041772397	2.115619097900871
0.19788881460910915	1.065590325646965	1.2174239325955716	1.3782696063545756	1.6334684902126195	1.8666136480674345	2.113632039914632
0.20768100160878394	1.0642594688315874	1.2160234861939598	1.3768058645880876	1.6315679269909247	1.86463658724743	2.1115903310085087
0.21745242068136478	1.062899473761547	1.2145902103432868	1.3753054230918724	1.629623232523408	1.86260984374159	2.109493120579412
0.22720209469308722	1.061509845392456	1.2131235581433188	1.3737676816543427	1.627633669661153	1.8605326054995606	2.107339519771111
0.2369290486846748	1.0600900683818546	1.2116229597128012	1.3721920142588675	1.6255984703831214	1.8584040255320422	2.1051286005082073
0.24663230996883415	1.0586396065577002	1.2100878215899211	1.3705777684128435	1.623516834990345	1.8562232210024772	2.1028593944802676
0.25631090822752284	1.0571579023608124	1.2085175261030574	1.368924264443164	1.621387931260247	1.8539892722732376	2.100530892074503
0.2659638756089805	1.0556443762604355	1.2069114307108544	1.367230794757004	1.6192108935597929	1.8517012219048348	2.098142041255322
0.27559024682451305	1.0540984261420432	1.2052688673106209	1.3654966230667747	1.6169848219161391	1.8493580736066109	2.0956917463889972
0.28518905924502097	1.052519426666467	1.2035891415139919	1.3637209835780502	1.614708781043351	1.8469587911372816	2.093178867011593
0.29475935299726114	1.050906728599393	1.2018715318887574	1.3619030801392076	1.612381799323719	1.8445022971536265	2.090602216538218
0.30430017105983354	1.0492596581102207	1.2001152891657059	1.3600420853514759	1.610002867742136	1.8419874720055613	2.0879605609115806
0.3138105593588826	1.047577516039245	1.1983196354092773	1.3581371396380186	1.60757093877191	1.8394131524757327	2.0852526171877375
0.3232895668635037	1.0458595771320707	1.1964837631507772	1.3561873502706252	1.6050849252103512	1.8367781304616972	2.082477052056821
0.3327362456808455	1.0441050892401238	1.1946068344828424	1.354191790352519	1.6025436989623618	1.8340811515986677	2.079632480296443
0.3421496511508983	1.042313272486091	1.1926879801138075	1.352149497755738	1.5999460897702402	1.8313209138207418	2.076717463155387
0.35152884194095996	1.0404833183930544	1.1907262983805504	1.3500594740114724	1.5972908838877709	1.8284960658584044	2.073730506665083
0.36087288013976726	1.0386143889760602	1.1887208542183652	1.347920683151684	1.5945768226966743	1.8256052056700647	2.0706700598762846
0.370180831351287	1.0367056157948031	1.1866706780863348	1.3457320505002766	1.5918026012633577	1.8226468788052528	2.0675345130182445
0.3794517647881546	1.0347560989660698	1.1845747648466305	1.3434924614120127	1.5889668668338683	1.8196195766970478	2.0643221955776
0.3886847533647521	1.0327649061345343	1.182432072596122	1.3412007599573195	1.586068217264875	1.8165217348812182	2.0610313742940845
0.3978788737899161	1.0307310714004554	1.1802415214486033	1.338855747551045	1.5831051993884213	1.8133517311394505	2.0576602510700526
0.4070332066592656	1.0286535942027826	1.178001992265914	1.3364561815231997	1.580076307308131	1.810107883563994	2.0542069607907596
0.4161468365471425	1.026531438156132	1.1757123253361648	1.334000773629606	1.5769799806244795	1.8067884485409176	2.050669569052161
0.4252188520981527	1.024363529840056	1.1733713189972352	1.3314881885003762	1.5738146025866737	1.8033916186491572	2.0470460697929904
0.4342483461183006	1.022148757538987	1.1709777282036555	1.328917042024026	1.5705784981686202	1.7999155204723751	2.043334382827703
0.4432344156657094	1.0198859699311975	1.1685302630349563	1.3262858996650213	1.5672699320663959	1.7963582123206667	2.0395323512768293
0.45217616214091205	1.0175739747250934	1.1660275871434962	1.3235932747124728	1.5638871066145943	1.79271768185899	2.0356377388911766
0.46107269137671286	1.015211537241114	1.1634683161397756	1.3208376264576638	1.560428159618846	1.7889918436392087	2.031648227266246
0.4699231137276023	1.0127973789374929	1.1608510159131766	1.318017358298039	1.5568911621017834	1.7851785365325121	2.027561412943147
0.4787265441587199	1.0103301758781216	1.1581742008860694	1.315130815765264	1.5532741159596848	1.781275521058983	2.023374804392256
0.4874821023343595	1.007808557140716	1.1554363321991752	1.3121762844749063	1.5495749515269825	1.7772804766109978	2.0190858188757406
0.49618891270599896	1.005231103163512	1.1526358158260894	1.3091519879953004	1.5457915250458278	1.7731909985671446	2.0146917791851466
0.5048461045998576	1.0025963440286918	1.1497710006148396	1.3060560856331231	1.5419216160378812	1.7690045952933058	2.01018991025009
0.5134528123039596	0.9999027576807569	1.1468401762543723	1.302886670133206	1.537962924575506	1.7647186850275707	2.005577335614155
0.5220081751547074	0.9971487680780958	1.1438415711638685	1.2996417652901397	1.5339130684495759	1.7603305926456367	2.000851073774113
0.5305113376229449	0.9943327432760127	1.140773350302834	1.2963193234692383	1.5297695802311433	1.7558375463034166	1.9960080343785627
0.5389614493995116	0.991452993439539	1.1376336128999374	1.2929172230344752	1.525529904224272	1.7512366739536183	1.9910450142821674
0.5473576654802711	0.9885077687844146	1.1344203900986431	1.2894332656810763	1.5211913933074435	1.7465249997331398	1.9859586934517763
0.5556991462506128	0.9854952574447015	1.131131642517785	1.285865173670538	1.5167513056610427	1.7416994402182686	1.980745630720782
0.5639850575694102	0.9824135832656045	1.1277652577253001	1.2822105869659497	1.5122068013785896	1.7367568005447946	1.9754022593882707
0.5722145708524369	0.9792608035201905	1.1243190476235168	1.2784670602656374	1.5075549389595606	1.7316937703903592	1.9699248826596862
0.5803868631552219	0.97603490654887	1.1207907457445296	1.274632059933344	1.5027926716818758	1.7265069198165999	1.964309668926019
0.5885011172553459	0.9727338093206652	1.1171780044544022	1.270702960823334	1.4979168438523744	1.7211926949689136	1.9585526468787768
0.59655652173416	0.9693553549155339	1.11347839206518	1.2666770429991137	1.4929241869339587	1.715747413632055	1.9526497004584427
0.6045522710579297	0.9658973099272562	1.109689389853965	1.2625514883447178	1.487811315548428	1.7101672606401321	1.946596563634483
0.6124875656583852	0.9623573617867016	1.1058083889886432	1.2583233770679012	1.4825747233544952	1.7044482831401107	1.9403888150155642
0.6203616120126799	0.9587331160056423	1.1018326873602338	1.2539896840949727	1.4772107788009752	1.6985863857084453	1.9340218722891878
0.6281736227227391	0.955022093341681	1.0977594863222737	1.249547275357502	1.4717157207557525	1.6925773253211551	1.9274909864907173
0.6359228165940028	0.9512217268853163	1.0935858873381523	1.2449929039716847	1.4660856540117941	1.6864167061783744	1.9207912361025496
0.6436084187135406	0.947329359070714	1.0893088885379125	1.240323206311792	1.4603165446722945	1.6800999743853247	1.91391752098518
0.6512296605275459	0.9433422386123416	1.084925381186692	1.2355346979798731	1.4544042154179195	1.6736224124926125	1.9068645561429611
0.6587857799181878	0.9392575173703097	1.080432146067732	1.2306237696747093	1.4483443406601402	1.666979133899906	1.899626865328645
0.6662760212798244	0.9350722471480568	1.0758258497837723	1.2255866829639808	1.442132441585828	1.66016507712834	1.8921987744921798
0.673699635594561	0.930783376426865	1.071103040981589	1.2204195659646824	1.4357638810995759	1.6531749999684557	1.884574405080892
0.6810558805071526	0.9263877470427063	1.0662601465055705	1.215118408938049	1.4292338586717142	1.6460034735121305	1.8767476671999768
0.6883440203992384	0.9218820908120117	1.0612934674874472	1.209679059806625	1.422537405101643	1.6386448760788295	1.8687122526443014
0.6955633264629021	0.9172630261142141	1.056199175380686	1.2040972196026667	1.4156693772079911	1.6310933870485906	1.860461627814855
0.702713076773554	0.9125270544402964	1.0509733079496288	1.1983684378587927	1.4086244524592004	1.6233429806165174	1.8519890265357735
0.7097925563621206	0.9076705569181299	1.0456117652251837	1.1924881079537424	1.401397123560478	1.6153874194861626	1.8432874427908008
0.716801057286543	0.9026897908271324	1.0401103054408383	1.186451462428275	1.3939816930156816	1.6072202485221434	1.8343496234013195
0.7237378787025687	0.8975808861166786	1.0344645409649076	1.180253568288641	1.3863722676856014	1.5988347883855725	1.825168060671709
0.7306023269338373	0.8923398419448304	1.0286699342473378	1.1738893223177536	1.3785627533673257	1.5902241291795278	1.8157349850318603
0.7373937155412456	0.8869625232563242	1.022721793802049	1.1673534464171458	1.3705468494229525	1.5813811241358118	1.8060423577111628
0.7441113653915926	0.881444657421331	1.0166152702487172	1.1606404830060906	1.3623180434898556	1.5722983833786808	1.7960818634832534
0.7507546047254909	0.8757818309593959	1.0103453524411599	1.1537447905079012	1.3538696063090634	1.5629682678061707	1.785844903526336
0.7573227692245438	0.8699694863760813	1.0039068637130133	1.1466605389573918	1.345194586713076	1.5533828831350043	1.7753225884499186
0.7638152020777742	0.864002919143319	0.9972944582753364	1.1393817057678974	1.3362858068197194	1.543534074161054	1.7645057315455006
0.7702312540473075	0.8578772748582207	0.9905026178050111	1.131902071701032	1.3271358574843544	1.533413419293791	1.7533848423260359
0.7765702835332932	0.8515875466192298	0.9835256482675059	1.1242152170876245	1.3177370940690376	1.5230122254303002	1.7419501204270063
0.7828316566380654	0.8451285726629466	0.9763576770226217	1.116314518353987	1.3080816325940303	1.5123215232421459	1.730191449950633
0.7890147472295312	0.8384950343098345	0.9689926502673729	1.1081931449138778	1.2981613463444825	1.5013320629568152	1.718098394344274
0.7951189370037843	0.8316814542722129	0.9614243308760898	1.0998440564932452	1.287967863013082	1.4900343107245437	1.7056601919142667
0.8011436155469338	0.8246821953836161	0.9536462967042807	1.09126000096211	1.2774925624681026	1.478418445671182	1.6928657520876573
0.8070881803961463	0.8174914598146198	0.945651939429662	1.0824335127557092	1.2667265752455459	1.4664743577482937	1.6797036525461126
0.8129520370998901	0.8101032888466976	0.9374344640111618	1.0733569119754123	1.2556607818739403	1.4541916465030096	1.6661621373691866
0.8187345992773819	0.8025115632825337	0.9289868888545346	1.0640223042687875	1.2442858131509178	1.4415596209021895	1.6522291163377272
0.8244352886772224	0.7947100045784803	0.9203020467815523	1.0544215815976432	1.2325920515018294	1.4285673003582373	1.637892165562731
0.8300535352352224	0.7866921767924611	0.9113725869084737	1.044546424012812	1.2205696335623895	1.4152034171173764	1.623138529620275
0.8355887771314077	0.7784514894486009	0.9021909775486681	1.0343883025648712	1.2082084541396263	1.4014564201853101	1.6079551253892101
0.8410404608462015	0.7699812014281094	0.8927495102637483	1.0239384834908105	1.1954981717181372	1.3873144809798663	1.5923285478050517
0.8464080412157756	0.7612744260044289	0.8830403051973809	1.0131880338278658	1.182428215691782	1.3727655009153832	1.5762450777608261
0.8516909814865656	0.7523241371492668	0.873055317835894	1.0021278286171207	1.1689877955142798	1.3577971211390354	1.559690692403316
0.8568887533689473	0.743123177244785	0.8627863473498307	0.9907485598710147	1.1551659119756184	1.342396734654911	1.5426510780910947
0.8620008370900635	0.7336642663457646	0.8522250466805763	0.9790407474903494	1.1409513708245158	1.32655150108719	1.5251116462986354
0.8670267214458025	0.7239400131438317	0.841362934545833	0.9669947523275737	1.1263327989700973	1.3102483643489307	1.5070575527683079
0.8719659038519166	0.7139429277936554	0.8301914095469488	0.9546007916038273	1.1112986635082749	1.2934740734974588	1.4884737202289555
0.8768178903942815	0.7036654367681267	0.818701766569521	0.941848956897088	1.095837293829559	1.2762152070707524	1.4693448650154135
0.8815821958782859	0.6930998999156863	0.8068852156761065	0.9287292349275278	1.0799369070749085	1.2584582012110797	1.44965552793737
0.8862583438773521	0.6822386298977934	0.7947329036958108	0.9152315313733329	1.063585637214107	1.2401893818918526	1.4293901097576802
0.8908458667805765	0.6710739141877413	0.7822359387196745	0.901345697955444	1.0467715680266523	1.2213950015707284	1.4085329116490233
0.8953443058394921	0.659598039813118	0.7693854177125882	0.8870615630322677	1.0294827702674558	1.2020612805955238	1.3870681810027088
0.8997532112139414	0.6478033210228119	0.7561724574514714	0.8723689659449121	1.0117073432982189	1.1821744536888663	1.3649801629637088
0.9040721420170613	0.6356821300549667	0.7425882289950061	0.8572577953491687	0.9934334614592594	1.1617208218316635	1.3422531580605173
0.9083006663593702	0.6232269311742334	0.7286239958817622	0.8417180317616427	0.9746494254450861	1.1406868098535672	1.3188715862861795
0.9124383613919581	0.610430318134335	0.7142711562402873	0.825739794533265	0.9553437189290722	1.119059030019451	1.2948200579664957
0.9164848133487694	0.5972850552048428	0.6995212889760668	0.8093133934431685	0.9355050706573724	1.0968243518735408	1.2700834517218624
0.9204396175879808	0.5837841218783567	0.6843662041752587	0.7924293850786017	0.9151225221985236	1.07396997856588	1.2446469997889174
0.9243023786324636	0.5699207613454714	0.6687979978332111	0.7750786341314141	0.8941855014921708	1.0504835298382837	1.2184963809159919
0.9280727102093328	0.5556885327891654	0.6528091109759598	0.7572523796976814	0.8726839022867815	1.0263531317874257	1.1916178209806876
0.9317502352885723	0.5410813675071428	0.6363923931947382	0.7389423066135622	0.8506081694913741	1.0015675134503315	1.1639982013977275
0.9353345861207389	0.5260936288194288	0.6195411705560728	0.7201406217965459	0.8279493903890148	0.9761161101710093	1.1356251752889823
0.9388254042737363	0.5107201756589157	0.6022493177830156	0.7008401354864326	0.8046993915697016	0.9499891736056794	1.1064872912746642
0.9422223406686583	0.4949564296741114	0.5845113345258699	0.6810343471940474	0.7808508413365148	0.9231778881071591	1.0765741246139782
0.9455250556146959	0.47879844559607476	0.5663224254534472	0.6607175360677636	0.7563973572215724	0.8956744930964015	1.0458764152749416
0.9487332188431071	0.46224298453546675	0.5476785837983783	0.6398848552783691	0.73133361811735	0.8674724108808481	1.014386212346488
0.9518465095402424	0.4452875897813419	0.5285766778829368	0.6185324299022503	0.7056554803851428	0.8385663792160226	0.9820970240222034
0.9548646163796264	0.4279306645714635	0.5090145400359197	0.5966574576521075	0.6793600971468573	0.808952587729713	0.9490039721852754
0.9577872375530904	0.4101715511958019	0.48899105718779196	0.5742583116649679	0.6524460398007794	0.778628817139249	0.9151039504107095
0.9606140808009523	0.39201061068217913	0.46850626230241593	0.5513346444112176	0.6249134206290747	0.7475945799945791	0.880395783976672
0.9633448634412433	0.3734493021978105	0.44756142567155943	0.5278874916382836	0.5967640151875744	0.7158512614765565	0.8448803902458167
0.9659793123979747	0.3544902611856404	0.42615914496622953	0.503919375112045	0.5680013829912622	0.6834022585759265	0.8085609375449931
0.9685171642284467	0.33513737514291403	0.4043034328101362	0.47943440277189175	0.5386309848363985	0.6502531157791105	0.7714430004436968
0.9709581651495905	0.31539585584531254	0.3819998005197312	0.4544383647765584	0.5086602949383823	0.6164116551988648	0.7335347091155274
0.9733020710633487	0.2952723067272129	0.3592553365468002	0.4289388237925712	0.4780989059193811	0.5818880989180755	0.6948468902706108
0.9755486475810827	0.27477478405199396	0.3360787780689956	0.40294519777149607	0.4469586245587361	0.5466951811717496	0.6553931969797779
0.9776976700470132	0.2539128504504186	0.31248057410622765	0.376468833382136	0.4152535561292827	0.5108482478836912	0.6151902245824471
0.9797489235606843	0.23269761937508787	0.28847293850235856	0.3495230682160458	0.383000175091848	0.4743653410094671	0.5742576097898439
0.9817022029984541	0.21114178901935882	0.2640698911074294	0.32212327987523326	0.35021737991536284	0.43726726512419056	0.5326181100727411
0.9835573130340064	0.18925966428456445	0.23928728553104311	0.294286920085805	0.31692652983844133	0.39957763374067934	0.4902976604677648
0.9853140681578838	0.16706716545341782	0.2141428219166819	0.26603353206541575	0.28315146149545195	0.36132289295719955	0.44732540505609425
0.9869722926960376	0.1445818223432065	0.1886560433132969	0.23738474950992614	0.2489184835009329	0.32253232022004136	0.4037337005697486
0.9885318208273961	0.1218227528711819	0.16284831439622566	0.20836427575781782	0.21425634732299437	0.2832379962474963	0.3595580898672005
0.9899924966004455	0.09881062516683382	0.13674278151500552	0.17899784194055066	0.179196193079935	0.24347474849964396	0.31483724339341834
0.9913541739488259	0.07556760260971393	0.11036431331911566	0.14931314323129058	0.1437714692621618	0.20328006499016693	0.2696128671970909
0.9926167167059371	0.05211727145400416	0.08373942153070522	0.11933975265964976	0.10801782580906555	0.1626939777172712	0.22392957661446494
0.9937799986185556	0.02848455101650324	0.056896161789762985	0.08910901235947866	0.07197298044942183	0.12175891553152444	0.17783473533490804
0.9948439033594595	0.004695586746130358	0.029864014884160038	0.058653902551707236	0.03567655873366234	0.08051952684735542	0.13137826022508428
0.9958083245390613	0.019222373148864873	0.0026737490841163103	0.02800888902312133	0.0008300912670294377	0.039022473226352494	0.08461239298898994
0.9966731657160466	0.043241116475336565	0.024642735283686767	0.0027902496681822477	0.03750410806199242	0.00268380450319702	0.0375914404604218
0.9974383404070185	0.06733161983177442	0.05205257747643258	0.03370661356429717	0.07430134755900111	0.04454934529545925	0.009628513960390654
0.9981037720951457	0.0914642136461024	0.07952214225200346	0.0647023891136605	0.1111766329894779	0.08652294920578968	0.05698992452683105
0.9986693942378135	0.1156087574229112	0.10701721776551476	0.09573907085964733	0.14808402085078476	0.12855247752464966	0.10443411918883719
0.9991351502732795	0.1397348228791568	0.134503222836293	0.1267776941006394	0.1849770793570407	0.17058516778620544	0.1519016530663903
0.9995009936263278	0.1638118824309952	0.1619454207225991	0.15777907531732316	0.2218091755509741	0.21256795931364963	0.19933267450087563
0.9997668877129284	0.18780950033962657	0.18930913635716126	0.1887040569469181	0.2585337669834499	0.2544478246703472	0.24666729848783178
0.9999328059438939	0.21169752373742423	0.21655997388937281	0.21951375295426764	0.295104693724944	0.2961721022097985	0.2938459820816035
0.9999987317275395	0.23544627074133154	0.24366403135476974	0.25016979161211167	0.3314764664409713	0.3376888248660771	0.3408098962896701

==> dataforfigs/xibcpges.dat <==
Msq	gelow	gemid	gehigh
6.	1.6520772506294865	1.884385726494484	2.130347997207267
6.25	1.663689664110352	1.896138582237729	2.1421003725844034
6.5	1.6713669668687159	1.9038327913721875	2.149695833705689
6.75	1.6761976731274124	1.9086169758771425	2.1543433490021697
7.	1.6789539580675057	1.911303140580571	2.1568923078161224
7.25	1.6802017149479247	1.9124719475554288	2.157942944729155
7.5	1.6803396445603953	1.9125430599679603	2.1579259507940423
7.75	1.6796683647115913	1.911822879032253	2.157152216955855
8.	1.6784088541723834	1.910535221109376	2.155848258906826
8.25	1.676725673147647	1.9088467720704194	2.154179143020819
8.5	1.6747420840682814	1.906880559507196	2.152266260229187
8.75	1.6725508475684316	1.904728466012844	2.1501988105563004
9.	1.6702218466470957	1.9024589311520557	2.1480425182815814
9.25	1.667807964556903	1.900123143631973	2.145845666244811
9.5	1.665349115422197	1.8977592266923033	2.1436428852966443
9.75	1.6628752758701177	1.8953955150323516	2.1414603924625624
10.	1.6604092172015834	1.8930528733982512	2.1393162543709057

==> dataforfigs/xibcpgs.dat <==
Msq	gmlow	gmmid	gmhigh
6.	1.0805512739279113	1.2325202718528052	1.3934074468284348
6.25	1.0883900261332458	1.2404807393019688	1.4014003581817724
6.5	1.0935803960309933	1.2457028716073317	1.4065805609449409
6.75	1.096852445936703	1.248958296230944	1.4097616564039617
7.	1.0987245530662466	1.2507931127374974	1.4115160436133745
7.25	1.0995769039916734	1.2515983043252599	1.4122488386416063
7.5	1.0996777383083352	1.2516568110047384	1.4122512026295788
7.75	1.0992294603221104	1.251175496767702	1.4117336887594545
8.	1.0983810431719359	1.2503057146763397	1.4108500134051498
8.25	1.097243567905848	1.2491603565883365	1.4097124513135582
8.5	1.09590035480832	1.2478229105540986	1.408403776220549
8.75	1.0944142003729997	1.2463558550771314	1.406984988092095
9.	1.092832495470037	1.2448058394559358	1.40550118202704
9.25	1.0911911689402494	1.2432078443396455	1.403985616222149
9.5	1.0895173969764718	1.2415880067326908	1.4024622750021132
9.75	1.0878316426004007	1.2399658200062411	1.4009493888829962
10.	1.0861494903795739	1.2383557051012974	1.3994596375593862
